Waveform Boundary Detection for Partially Spoofed Audio

The present paper proposes a waveform boundary detection system for audio spoofing attacks containing partially manipulated segments. Partially spoofed/fake audio, where part of the utterance is replaced, either with synthetic or natural audio clips, has recently been reported as one scenario of audio deepfakes. As deepfakes can be a threat to social security, the detection of such spoofing audio is essential. Accordingly, we propose to address the problem with a deep learning-based frame-level detection system that can detect partially spoofed audio and locate the manipulated pieces. Our proposed method is trained and evaluated on data provided by the ADD2022 Challenge. We evaluate our detection model concerning various acoustic features and network configurations. As a result, our detection system achieves an equal error rate (EER) of 6.58% on the ADD2022 challenge test set, which is the best performance in partially spoofed audio detection systems that can locate manipulated clips.

==> experiments.txt <==
Training data:
    /Netdata/AudioData/ADD_2022/Odyssey2022_files/genuine_official_train.txt 
    /Netdata/AudioData/ADD_2022/Odyssey2022_files/official_gen_train.txt
    /Netdata/AudioData/ADD_2022/Odyssey2022_files/official_repeat_train.txt 


models:
    baseline -- LCNN (https://github.com/rohit-mehra/replay_attack_detection/blob/master/src/model.py)
    proposed -- ResNet-based model

Test set 1 (official):
    /Netdata/AudioData/ADD_2022/Odyssey2022_files/genuine_official_eval.txt
    /Netdata/AudioData/ADD_2022/Odyssey2022_files/official_adp.txt

Test set 2 (official generated):
    /Netdata/AudioData/ADD_2022/Odyssey2022_files/genuine_official_eval.txt
    /Netdata/AudioData/ADD_2022/Odyssey2022_files/official_gen_eval.txt
    /Netdata/AudioData/ADD_2022/Odyssey2022_files/official_repeat_eval.txt

Test set 3 (aishell3):
    /Netdata/AudioData/ADD_2022/Odyssey2022_files/aishell3test_genuine.txt
    /Netdata/AudioData/ADD_2022/Odyssey2022_files/aishell3_partial_fake.txt
    /Netdata/AudioData/ADD_2022/Odyssey2022_files/aishell3_partial_real.txt

Test set 4 (PartialSpoof):
    /Netdata/AudioData/ADD_2022/Odyssey2022_files/PartialSpoof_real.txt
    /Netdata/AudioData/ADD_2022/Odyssey2022_files/PartialSpoof_fake.txt

Evaluation metrics:
    EER (test set 1-4)
    detection rate (test set 2 and 3)



